The true nature of Swift J0746.3-1608: a possible Intermediate Polar showing accretion state changes

Optical and X-ray observations suggested that the 9.38 h binary, SWIFT J0746.3- 1608 could be a Cataclysmic Variable of the magnetic or nova-like type, or a low mass X-ray binary. Its optical, UV, and X-ray light curves are strongly variable over years. We report on a recent XMM-Newton observation (28 April 2018), when the source had recovered from a deep low state that likely begun mid-late 2011. We detect for the first time a signal at about 38 min that we interpret as the rotation of the accreting white dwarf primary. Its amplitude decreases with increasing energy, indicating localised photoelectric absorption from cold material. The X-ray spectrum shows optically thin thermal emission with excess at the iron complex, absorbed by a dense medium partially covering the X-ray source. Based on these features, we propose that SWIFT J0746.3-1608 is a magnetic CV of the Intermediate Polar (IP) type. The long-term light curves at different wavelengths show high and low states, a rare phenomenon in the IP subclass and observed so far in only three other systems. The long orbital period, the peculiar long term variability, and its proposed magnetic nature, makes SWIFT J0746.3-1608 an interesting evolutionary test case.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
